Outage Analysis of Uplink IRS-Assisted NOMA under Elements Splitting

In this paper, we investigate the outage performance of an intelligent reflecting surface (IRS)-assisted non-orthogonal multiple access (NOMA) uplink, in which a group of the surface reflecting elements are configured to boost the signal of one of the user equipments (UEs), while the remaining elements are used to boost the other UE. By approximating the received powers as Gamma random variables, tractable expressions for the outage probability under NOMA interference cancellation are obtained. We evaluate the outage over different splits of the elements and varying pathloss differences between the two UEs. The analysis shows that for small pathloss differences, the split should be chosen such that most of the IRS elements are configured to boost the stronger UE, while for large pathloss differences, it is more beneficial to boost the weaker UE. Finally, we investigate a robust selection of the elements' split under the criterion of minimizing the maximum outage between the two UEs.

==> graphics/results/fig_0dB.csv <==
x1,y1,x2,y2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,x6,y6,x7,y7,cl7,ch7,x8,y8,cl8,ch8,x9,y9,x10,y10,x11,y11,cl11,ch11,x12,y12,cl12,ch12
0,1.24E-02,0,7.45E-08,0,1.21E-02,0.000304,0.000298,0,0.00E+00,0,0,0,3.13E-02,0,0.000575613,0,3.10E-02,0.000496,0.00049,0,4.02E-04,5.40E-05,5.20E-05,0,0.167031898,0,0.08051243,0,1.72E-01,1.01E-03,1.10E-03,0,7.81E-02,0.000768,0.00075
0.03125,1.23E-02,0.03125,2.33E-07,0.03125,1.23E-02,0.000296,0.000296,0.03125,0.00E+00,0,0,0.03125,3.16E-02,0.03125,0.000934484,0.03125,3.11E-02,0.000498,0.000488,0.03125,6.88E-04,6.80E-05,7.00E-05,0.03125,0.179338117,0.03125,0.094169792,0.03125,1.86E-01,1.05E-03,1.02E-03,0.03125,9.22E-02,0.000824,0.000768
0.0625,1.13E-02,0.0625,1.17E-06,0.0625,1.17E-02,0.000298,0.000316,0.0625,2.00E-06,2.00E-06,4.00E-06,0.0625,3.03E-02,0.0625,0.001971525,0.0625,3.06E-02,0.000484,0.000472,0.0625,1.56E-03,0.000102,1.00E-04,0.0625,0.199255905,0.0625,0.1220882,0.0625,2.09E-01,1.18E-03,1.04E-03,0.0625,1.21E-01,0.000966,0.000836
0.09375,8.99E-03,0.09375,6.74E-06,0.09375,1.07E-02,2.96E-04,2.82E-04,0.09375,0.00E+00,0,0,0.09375,2.77E-02,0.09375,0.004591281,0.09375,2.97E-02,0.000474,0.000432,0.09375,3.71E-03,0.000166,0.000172,0.09375,0.229246038,0.09375,0.166868726,0.09375,2.47E-01,0.001258,0.001176,0.09375,1.68E-01,0.001042,0.001006
0.125,5.90E-03,0.125,3.52E-05,0.125,8.68E-03,2.64E-04,2.44E-04,0.125,1.00E-05,8.00E-06,1.00E-05,0.125,2.66E-02,0.125,0.010516507,0.125,3.07E-02,5.08E-04,4.96E-04,0.125,9.05E-03,2.80E-04,2.60E-04,0.125,0.274442174,0.125,0.230844619,0.125,3.02E-01,1.34E-03,1.27E-03,0.125,2.35E-01,1.30E-03,1.23E-03
0.15625,3.20E-03,0.15625,1.55E-04,0.15625,6.65E-03,2.38E-04,2.24E-04,0.15625,7.20E-05,2.00E-05,2.40E-05,0.15625,3.18E-02,0.15625,0.022626773,0.15625,3.75E-02,0.000508,0.00056,0.15625,2.07E-02,0.000376,0.00041,0.15625,0.341157342,0.15625,0.31553684,0.15625,3.74E-01,0.001322,0.001418,0.15625,3.23E-01,0.001274,0.001294
0.1875,1.81E-03,0.1875,0.000577476,0.1875,0.004864,1.82E-04,1.82E-04,0.1875,0.000352,5.00E-05,5.40E-05,0.1875,0.049529861,0.1875,0.045322111,0.1875,0.056088,0.00063,0.000636,0.1875,0.04418,0.00056,0.000616,0.1875,0.432428098,0.1875,0.420126261,0.1875,0.465636,0.001436,0.00135,0.1875,0.428358,0.001328,0.00134
0.21875,2.24E-03,0.21875,0.001857646,0.21875,0.00445,0.000194,0.000186,0.21875,0.001434,0.00011,0.000108,0.21875,8.62E-02,0.21875,0.084645787,0.21875,0.09351,0.000808,0.000802,0.21875,0.085768,0.000802,0.000816,0.21875,0.544210314,0.21875,5.40E-01,0.21875,0.570312,0.001318,0.001332,0.21875,5.45E-01,1.37E-03,1.37E-03
0.25,5.37E-03,0.25,0.005278229,0.25,0.006442,0.00023,0.000202,0.25,0.004538,0.000192,0.000174,0.25,1.48E-01,0.25,0.147565351,0.25,1.57E-01,1.05E-03,1.07E-03,0.25,0.152146,0.000996,0.000986,0.25,0.664925092,0.25,0.663575825,0.25,0.67845,0.001212,0.00119,0.25,0.662898,1.31E-03,1.30E-03
0.28125,1.34E-02,0.28125,0.013401559,0.28125,0.013588,0.000324,0.000322,0.28125,0.01266,0.000304,0.00029,0.28125,0.239827246,0.28125,0.239745808,0.28125,0.251322,1.25E-03,1.29E-03,0.28125,0.248948,0.00111,0.001174,0.28125,0.778817831,0.28125,0.778534037,0.28125,0.778284,1.09E-03,1.16E-03,0.28125,0.769728,1.15E-03,1.13E-03
0.3125,3.05E-02,0.3125,0.030494499,0.3125,0.03081,0.00049,0.000522,0.3125,0.030368,4.80E-04,4.62E-04,0.3125,0.361805796,0.3125,0.361794649,0.3125,0.37376,0.001306,0.001376,0.3125,0.372636,1.30E-03,1.35E-03,0.3125,0.871653065,0.3125,0.871611705,0.3125,0.861008,0.000896,0.000982,0.3125,0.856878,9.28E-04,9.96E-04
0.34375,6.20E-02,0.34375,0.061974542,0.34375,0.063584,0.000652,0.000632,0.34375,0.063368,0.000596,0.000658,0.34375,0.50555449,0.34375,0.505553492,0.34375,0.51516,0.0013,0.001408,0.34375,0.51465,0.001382,0.001296,0.34375,0.936013601,0.34375,0.936009645,0.34375,0.921506,0.0007,0.00078,0.34375,0.919716,0.000726,0.000796
0.375,1.12E-01,0.375,0.111688566,0.375,0.114262,8.84E-04,8.70E-04,0.375,0.114168,0.000782,0.000914,0.375,0.653583567,0.375,0.653583512,0.375,0.656806,1.39E-03,1.37E-03,0.375,0.656608,0.001264,0.001302,0.375,0.973239636,0.375,0.973239402,0.375,0.961278,0.000528,0.000544,0.375,0.960622,0.000536,0.000554
0.40625,1.77E-01,0.40625,0.176919177,0.40625,0.178704,0.001108,0.001074,0.40625,0.178674,0.001108,0.000994,0.40625,0.784134556,0.40625,0.784134555,0.40625,0.779978,0.001214,0.001146,0.40625,0.779912,0.001196,0.00113,0.40625,0.990830387,0.40625,0.990830379,0.40625,0.983384,0.000362,0.000344,0.40625,0.983146,0.00038,0.00033
0.4375,2.44E-01,0.4375,0.244200446,0.4375,0.243638,1.24E-03,1.17E-03,0.4375,0.243632,0.001166,0.001224,0.4375,0.879454524,0.4375,0.879454524,0.4375,0.870246,0.000912,0.000902,0.4375,0.870224,0.000948,0.000916,0.4375,0.997473745,0.4375,0.997473745,0.4375,0.9939,0.0002,0.000208,0.4375,0.993806,0.00022,0.0002
0.46875,2.92E-01,0.46875,0.291637542,0.46875,0.289802,0.00124,0.001212,0.46875,0.289802,0.00127,0.001338,0.46875,0.931084746,0.46875,0.931084746,0.46875,0.92017,0.000756,0.000714,0.46875,0.920164,0.000832,0.000754,0.46875,0.999385519,0.46875,0.999385519,0.46875,0.997728,0.000124,0.000138,0.46875,0.997706,0.00014,0.000126
0.5,3.00E-01,0.5,0.299995515,0.5,0.298552,1.23E-03,1.26E-03,0.5,0.298554,1.22E-03,1.36E-03,0.5,0.937960246,0.5,0.937960246,0.5,0.926982,0.000696,0.000726,0.5,0.926984,0.000732,0.000698,0.5,0.999500824,0.5,0.999500824,0.5,0.997894,0.000124,0.000122,0.5,0.997904,0.000126,0.000118
0.53125,2.65E-01,0.53125,2.65E-01,0.53125,0.265348,1.17E-03,1.16E-03,0.53125,0.265352,1.24E-03,1.22E-03,0.53125,0.900899196,0.53125,0.900899196,0.53125,0.891318,0.000902,0.000844,0.53125,0.89134,0.000916,0.000868,0.53125,0.998154011,0.53125,0.998154011,0.53125,0.994862,0.000186,0.000212,0.53125,0.994924,0.000198,0.00019
0.5625,2.02E-01,0.5625,2.02E-01,0.5625,2.04E-01,1.15E-03,1.04E-03,0.5625,0.204444,1.10E-03,1.13E-03,0.5625,0.820927038,0.5625,0.820927039,0.5625,0.81547,0.001106,0.001058,0.5625,0.81552,0.001152,0.001122,0.5625,0.993373294,0.5625,0.993373298,0.5625,0.986876,0.000326,0.000316,0.5625,0.987076,0.000306,0.000314
0.59375,1.34E-01,0.59375,1.34E-01,0.59375,1.36E-01,8.98E-04,9.08E-04,0.59375,0.13635,1.02E-03,9.20E-04,0.59375,0.703344287,0.59375,0.703344316,0.59375,0.703982,1.21E-03,1.30E-03,0.59375,0.704146,0.001276,0.001276,0.59375,0.980447619,0.59375,0.980447731,0.59375,0.969104,0.000474,0.000478,0.59375,0.969626,0.000492,0.000498
0.625,7.69E-02,0.625,7.69E-02,0.625,0.078182,7.12E-04,6.92E-04,0.625,0.078336,6.86E-04,7.26E-04,0.625,5.62E-01,0.625,0.56171524,0.625,0.56944,1.45E-03,1.39E-03,0.625,0.569798,0.001424,0.001406,0.625,0.952057345,0.625,0.95205912,0.625,0.936988,0.000706,0.000696,0.625,0.938412,0.000656,0.00066
0.65625,3.89E-02,0.65625,3.89E-02,0.65625,3.86E-02,5.30E-04,5.50E-04,0.65625,0.039,5.00E-04,5.18E-04,0.65625,4.16E-01,0.65625,0.415898765,0.65625,4.27E-01,1.37E-03,1.38E-03,0.65625,0.42786,0.00136,0.001422,0.65625,0.90047934,0.65625,0.90049774,0.65625,0.885442,0.000908,0.000884,0.65625,0.888454,0.00086,0.000916
0.6875,1.74E-02,0.6875,1.74E-02,0.6875,1.65E-02,3.56E-04,3.56E-04,0.6875,0.017216,0.000358,0.000338,0.6875,2.85E-01,0.6875,0.285025065,0.6875,2.94E-01,1.31E-03,1.39E-03,0.6875,0.29622,0.001262,0.00127,0.6875,0.821587219,0.6875,0.821717514,0.6875,0.810362,0.00103,0.001064,0.6875,0.816656,0.001078,0.001078
0.71875,6.87E-03,0.71875,0.00690522,0.71875,0.006138,0.000198,0.000204,0.71875,0.007428,0.00022,0.000254,0.71875,1.81E-01,0.71875,0.181115507,0.71875,0.187076,0.001064,0.001128,0.71875,0.190446,0.001134,0.00109,0.71875,0.718088607,0.71875,0.718746355,0.71875,0.713314,0.001244,0.00134,0.71875,0.724568,0.001292,0.001154
0.75,2.40E-03,0.75,0.002581539,0.75,0.001938,0.000114,0.000116,0.75,0.004318,0.00017,0.000172,0.75,1.07E-01,0.75,0.107383804,0.75,0.108386,8.74E-04,8.62E-04,0.75,0.114154,0.000856,0.0009,0.75,0.599417432,0.75,0.60188155,0.75,0.60228,1.34E-03,1.45E-03,0.75,0.621268,0.001394,0.001228
0.78125,7.38E-04,0.78125,0.001361297,0.78125,0.00051,5.80E-05,6.40E-05,0.78125,0.00424,0.000176,0.0002,0.78125,5.84E-02,0.78125,0.060705241,0.78125,5.78E-02,6.22E-04,6.56E-04,0.78125,0.067102,0.000672,0.00075,0.78125,0.478268668,0.78125,0.485378055,0.78125,4.86E-01,1.38E-03,1.46E-03,0.78125,0.515006,0.001396,0.001328
0.8125,1.94E-04,0.8125,0.001907443,0.8125,0.00013,3.20E-05,3.20E-05,0.8125,0.005554,0.000198,0.000222,0.8125,2.96E-02,0.8125,0.035236985,0.8125,2.80E-02,4.36E-04,4.52E-04,0.8125,0.04141,0.000534,0.00056,0.8125,3.66E-01,0.8125,0.382520258,0.8125,3.74E-01,1.38E-03,1.48E-03,0.8125,0.415648,0.001312,0.00139
0.84375,4.25E-05,0.84375,0.003776334,0.84375,2.80E-05,1.40E-05,1.40E-05,0.84375,0.007056,0.000226,0.000242,0.84375,1.39E-02,0.84375,0.024801303,0.84375,1.24E-02,2.90E-04,3.06E-04,0.84375,0.030244,0.000454,0.000482,0.84375,2.71E-01,0.84375,0.301471229,0.84375,2.76E-01,1.23E-03,1.32E-03,0.84375,0.33084,0.001332,0.001364
0.875,7.48E-06,0.875,0.006564301,0.875,8.00E-06,6.00E-06,8.00E-06,0.875,0.008792,0.00026,0.000262,0.875,5.98E-03,0.875,0.023634918,0.875,0.005102,0.0002,0.0002,0.875,0.02701,0.000442,0.00048,0.875,1.95E-01,0.875,0.243602696,0.875,0.196418,0.001078,0.001132,0.875,0.265134,0.001202,0.001266
0.90625,1.05E-06,0.90625,0.009448272,0.90625,2.00E-06,2.00E-06,4.00E-06,0.90625,0.010472,0.00028,0.000278,0.90625,2.38E-03,0.90625,0.026566248,0.90625,0.001958,0.000114,0.000128,0.90625,0.027896,0.000444,0.000442,0.90625,1.38E-01,0.90625,0.204851514,0.90625,0.137388,0.001018,0.000886,0.90625,0.218124,0.001164,0.001196
0.9375,1.30E-07,0.9375,0.011494627,0.9375,2.00E-06,2.00E-06,4.00E-06,0.9375,0.01169,0.000286,0.000294,0.9375,9.27E-04,0.9375,0.029675723,0.9375,0.000734,7.80E-05,7.60E-05,0.9375,0.029842,0.000458,0.000458,0.9375,9.93E-02,0.9375,0.179223504,0.9375,0.09708,8.14E-04,8.14E-04,0.9375,0.187082,0.00108,0.001056
0.96875,1.83E-08,0.96875,0.012363681,0.96875,0,0,0,0.96875,0.012184,0.000308,0.000308,0.96875,4.00E-04,0.96875,0.031153976,0.96875,0.000254,4.20E-05,4.60E-05,0.96875,0.030598,0.000468,0.000506,0.96875,7.51E-02,0.96875,0.162163119,0.96875,0.072952,7.26E-04,7.36E-04,0.96875,0.16755,0.001052,0.001034
1,4.43E-09,1,0.012363786,1,0,0,0,1,0.012286,0.000306,0.000308,1,2.28E-04,1,0.030988009,1,0.000132,3.00E-05,3.20E-05,1,0.030646,0.00045,0.000494,1,6.32E-02,1,0.151307115,1,0.06099,6.90E-04,6.46E-04,1,0.156214,0.000908,0.001104


==> graphics/results/fig_10dB.csv <==
x1,y1,x2,y2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,x6,y6,x7,y7,cl7,ch7,x8,y8,cl8,ch8,x9,y9,x10,y10,x11,y11,cl11,ch11,x12,y12,cl12,ch12
0,1.02E-01,0,9.17E-02,0,1.04E-01,0.000778,0.00082,0,9.19E-02,0.000806,0.00084,0,4.62E-01,0,0.445411265,0,4.77E-01,0.001286,0.001434,0,4.47E-01,1.29E-03,1.34E-03,0,0.797244775,0,0.776184816,0,8.72E-01,8.80E-04,9.66E-04,0,7.78E-01,0.001138,0.001204
0.03125,1.11E-01,0.03125,1.00E-01,0.03125,1.13E-01,0.000862,0.000858,0.03125,1.01E-01,0.00085,0.000782,0.03125,4.84E-01,0.03125,0.467768621,0.03125,4.99E-01,0.001388,0.00132,0.03125,4.69E-01,1.37E-03,1.41E-03,0.03125,0.80829684,0.03125,0.788401879,0.03125,8.85E-01,9.64E-04,8.94E-04,0.03125,7.91E-01,0.001106,0.001134
0.0625,1.25E-01,0.0625,1.16E-01,0.0625,1.29E-01,0.000868,0.000988,0.0625,1.17E-01,0.000966,0.000874,0.0625,5.23E-01,0.0625,0.509234571,0.0625,5.40E-01,0.001406,0.001306,0.0625,5.11E-01,0.001336,0.00141,0.0625,0.8279029,0.0625,0.811317911,0.0625,9.02E-01,8.20E-04,7.60E-04,0.0625,8.13E-01,0.00102,0.00115
0.09375,1.44E-01,0.09375,1.37E-01,0.09375,1.49E-01,9.82E-04,9.64E-04,0.09375,1.39E-01,0.000946,0.000986,0.09375,5.77E-01,0.09375,0.567243434,0.09375,5.94E-01,0.001336,0.001372,0.09375,5.68E-01,0.001376,0.001326,0.09375,0.855849858,0.09375,0.8441838,0.09375,9.21E-01,0.00072,0.000702,0.09375,8.42E-01,0.000978,0.001026
0.125,1.65E-01,0.125,1.61E-01,0.125,1.71E-01,1.02E-03,1.07E-03,0.125,1.63E-01,9.84E-04,1.04E-03,0.125,6.42E-01,0.125,0.636420957,0.125,6.56E-01,1.20E-03,1.23E-03,0.125,6.34E-01,1.28E-03,1.34E-03,0.125,0.889990798,0.125,0.883380787,0.125,9.41E-01,7.14E-04,6.64E-04,0.125,8.75E-01,9.26E-04,9.34E-04
0.15625,1.86E-01,0.15625,1.84E-01,0.15625,1.89E-01,1.05E-03,1.03E-03,0.15625,0.182472,0.001118,0.001162,0.15625,7.10E-01,0.15625,0.707529601,0.15625,7.16E-01,0.001254,0.001318,0.15625,6.99E-01,0.001256,0.00122,0.15625,0.925491492,0.15625,0.922595015,0.15625,9.60E-01,0.00051,0.000534,0.15625,9.08E-01,0.0008,0.000868
0.1875,2.01E-01,0.1875,0.20033856,0.1875,0.198016,1.17E-03,1.12E-03,0.1875,0.193504,0.001156,0.001134,0.1875,0.768115144,0.1875,0.767283783,0.1875,0.763104,0.001168,0.001188,0.1875,0.751196,0.001182,0.001184,0.1875,0.956329908,0.1875,0.955385834,0.1875,0.974434,0.000454,0.000446,0.1875,0.937294,0.000686,0.000644
0.21875,2.04E-01,0.21875,0.203832941,0.21875,0.194412,0.001104,0.00101,0.21875,0.191396,0.001134,0.001116,0.21875,8.00E-01,0.21875,0.800173903,0.21875,0.78447,0.001152,0.001204,0.21875,0.776728,0.00112,0.001068,0.21875,0.978135256,0.21875,9.78E-01,0.21875,0.98513,0.000322,0.00033,0.21875,9.60E-01,5.54E-04,5.58E-04
0.25,1.90E-01,0.25,0.189708855,0.25,0.175544,0.001024,0.00106,0.25,0.17364,0.001058,0.001074,0.25,7.92E-01,0.25,0.792285495,0.25,7.68E-01,1.26E-03,1.10E-03,0.25,0.763716,0.001174,0.001138,0.25,0.989842534,0.25,0.989807824,0.25,0.99141,0.000264,0.000258,0.25,0.976234,4.02E-04,4.14E-04
0.28125,1.58E-01,0.28125,0.15794234,0.28125,0.143878,0.000976,0.000964,0.28125,0.14295,0.000988,0.000916,0.28125,0.735939717,0.28125,0.735936582,0.28125,0.70925,1.34E-03,1.25E-03,0.28125,0.706876,0.001258,0.001286,0.28125,0.992533269,0.28125,0.992529729,0.28125,0.992642,2.36E-04,2.30E-04,0.28125,0.984468,3.18E-04,3.56E-04
0.3125,1.15E-01,0.3125,0.114960511,0.3125,0.107434,0.0008,0.000884,0.3125,0.106992,9.00E-04,8.62E-04,0.3125,0.633379808,0.3125,0.633379614,0.3125,0.609808,0.001436,0.001378,0.3125,0.608684,1.35E-03,1.25E-03,0.3125,0.986396459,0.3125,0.98639624,0.3125,0.986556,0.000326,0.000308,0.3125,0.982714,3.24E-04,3.62E-04
0.34375,7.15E-02,0.34375,0.071486441,0.34375,0.0698,0.0007,0.000718,0.34375,0.069584,0.000698,0.000708,0.34375,0.498028734,0.34375,0.498028727,0.34375,0.481152,0.001506,0.001364,0.34375,0.480642,0.001318,0.001394,0.34375,0.968009928,0.34375,0.968009921,0.34375,0.967806,0.00045,0.0005,0.34375,0.96617,0.000474,0.000494
0.375,3.71E-02,0.375,0.037126666,0.375,0.040224,5.54E-04,5.30E-04,0.375,0.04013,0.00054,0.000546,0.375,0.352052151,0.375,0.352052151,0.375,0.34484,1.32E-03,1.26E-03,0.375,0.344642,0.001256,0.001288,0.375,0.929547726,0.375,0.929547745,0.375,0.92774,0.000702,0.000776,0.375,0.927204,0.00073,0.000688
0.40625,1.58E-02,0.40625,0.01575935,0.40625,0.020254,0.00038,0.00038,0.40625,0.020224,0.000392,0.000426,0.40625,0.219822964,0.40625,0.219822964,0.40625,0.22181,0.00121,0.001112,0.40625,0.221744,0.001112,0.001064,0.40625,0.860874576,0.40625,0.860874945,0.40625,0.857428,0.000952,0.001014,0.40625,0.857332,0.000992,0.00094
0.4375,5.36E-03,0.4375,0.005359066,0.4375,0.008648,2.50E-04,2.62E-04,0.4375,0.008642,0.000252,0.00026,0.4375,0.119116944,0.4375,0.119116952,0.4375,0.12589,0.000874,0.00097,0.4375,0.125876,0.000858,0.00086,0.4375,0.754961237,0.4375,0.754965932,0.4375,0.751444,0.001154,0.00129,0.4375,0.751632,0.001324,0.001282
0.46875,1.43E-03,0.46875,0.001434052,0.46875,0.003172,0.00014,0.00015,0.46875,0.003178,0.000162,0.00016,0.46875,0.055116303,0.46875,0.055116437,0.46875,0.061736,0.00064,0.000702,0.46875,0.061764,0.000676,0.000656,0.46875,0.614789278,0.46875,0.614830512,0.46875,0.612494,0.001326,0.001514,0.46875,0.61323,0.001376,0.00126
0.5,2.97E-04,0.5,0.000297315,0.5,0.000886,8.00E-05,8.40E-05,0.5,0.000922,8.00E-05,8.40E-05,0.5,0.021483629,0.5,0.021485063,0.5,0.026184,0.000426,0.000408,0.5,0.026316,0.000424,0.000448,0.5,0.456599147,0.5,0.456857362,0.5,0.456998,0.001384,0.001466,0.5,0.459274,0.001334,0.001422
0.53125,4.71E-05,0.53125,4.73E-05,0.53125,0.000204,4.00E-05,4.20E-05,0.53125,0.000296,4.20E-05,4.40E-05,0.53125,0.00698069,0.53125,0.006991922,0.53125,0.009278,0.00028,0.00027,0.53125,0.009724,0.00028,0.000262,0.53125,0.304892858,0.53125,0.306086694,0.53125,0.307526,0.00128,0.001392,0.53125,0.31312,0.001322,0.00127
0.5625,5.64E-06,0.5625,7.33E-06,0.5625,4.20E-05,1.60E-05,1.80E-05,0.5625,0.000302,4.80E-05,4.40E-05,0.5625,0.00187619,0.5625,0.001943024,0.5625,0.002678,0.000158,0.000138,0.5625,0.003832,0.000162,0.000166,0.5625,0.181283951,0.5625,0.185514321,0.5625,0.184168,0.001062,0.001034,0.5625,0.196474,0.001108,0.001136
0.59375,5.03E-07,0.59375,1.34E-05,0.59375,8.00E-06,6.00E-06,8.00E-06,0.59375,0.000778,7.60E-05,7.80E-05,0.59375,0.000414565,0.59375,0.000726473,0.59375,0.00065,7.00E-05,7.20E-05,0.59375,0.003474,0.000164,0.000164,0.59375,0.095468477,0.59375,0.107410281,0.59375,0.09724,0.000802,0.00079,0.59375,0.122144,0.000912,0.00091
0.625,3.29E-08,0.625,7.46E-05,0.625,0,0,0,0.625,0.001912,0.000116,0.000118,0.625,7.48E-05,0.625,0.001247277,0.625,0.000116,2.80E-05,3.00E-05,0.625,0.006726,0.000224,0.00023,0.625,0.044436362,0.625,0.072319208,0.625,0.044748,0.000558,0.000534,0.625,0.08995,0.000822,0.000794
0.65625,1.55E-09,0.65625,0.000338311,0.65625,0,0,0,0.65625,0.004026,0.000182,0.00018,0.65625,1.09E-05,0.65625,0.003642249,0.65625,1.00E-05,8.00E-06,1.00E-05,0.65625,0.013196,0.000334,0.000312,0.65625,0.018269451,0.65625,0.073969289,0.65625,0.017824,0.00038,0.000332,0.65625,0.093522,0.000818,0.000814
0.6875,5.09E-11,0.6875,0.001228986,0.6875,0,0,0,0.6875,0.007946,0.000256,0.000246,0.6875,1.28E-06,0.6875,0.009458258,0.6875,4.00E-06,4.00E-06,6.00E-06,0.6875,0.024378,0.000422,0.000384,0.6875,0.006625624,0.6875,0.10453957,0.6875,0.00603,0.000228,0.000216,0.6875,0.124196,0.000932,0.000972
0.71875,1.11E-12,0.71875,0.003652733,0.71875,0,0,0,0.71875,0.0143,0.00033,0.000336,0.71875,1.16E-07,0.71875,0.021093529,0.71875,0,0,0,0.71875,0.041472,0.000566,0.000532,0.71875,0.002109372,0.71875,0.156977154,0.71875,0.001744,0.00011,0.000114,0.71875,0.173902,0.001026,0.001138
0.75,1.49E-14,0.75,0.009056603,0.75,0,0,0,0.75,0.024174,0.000428,0.000418,0.75,7.87E-09,0.75,0.040975959,0.75,0,0,0,0.75,0.065148,0.000658,0.000702,0.75,0.000582792,0.75,0.224828663,0.75,0.000402,5.20E-05,5.60E-05,0.75,0.23719,0.001194,0.001198
0.78125,1.11E-16,0.78125,0.019062257,0.78125,0,0,0,0.78125,0.036834,0.000512,0.000508,0.78125,3.74E-10,0.78125,0.070389757,0.78125,0,0,0,0.78125,0.094858,0.000828,0.000878,0.78125,0.000136705,0.78125,0.301535252,0.78125,7.80E-05,2.40E-05,2.60E-05,0.78125,0.308718,0.001298,0.00134
0.8125,0.00E+00,0.8125,0.034592338,0.8125,0,0,0,0.8125,0.052096,0.000636,0.000592,0.8125,1.13E-11,0.8125,0.108399838,0.8125,0,0,0,0.8125,0.12969,0.000978,0.001018,0.8125,2.63E-05,0.8125,0.380381788,0.8125,1.40E-05,1.00E-05,1.20E-05,0.8125,0.382862,0.001302,0.00136
0.84375,0.00E+00,0.84375,0.054866165,0.84375,0,0,0,0.84375,0.06835,0.000756,0.000726,0.84375,1.92E-13,0.84375,0.151481474,0.84375,0,0,0,0.84375,0.166958,0.001048,0.001046,0.84375,3.93E-06,0.84375,0.455083247,0.84375,2.00E-06,2.00E-06,4.00E-06,0.84375,0.455296,0.001286,0.001474
0.875,0.00E+00,0.875,0.076993994,0.875,0,0,0,0.875,0.084918,0.000724,0.000712,0.875,1.55E-15,0.875,0.194160636,0.875,0,0,0,0.875,0.203378,0.001112,0.001182,0.875,4.34E-07,0.875,0.520446484,0.875,0,0,0,0.875,0.519802,0.001318,0.00148
0.90625,0.00E+00,0.90625,0.096765904,0.90625,0,0,0,0.90625,0.0997,0.000862,0.000798,0.90625,0,0.90625,0.230498957,0.90625,0,0,0,0.90625,0.234214,0.001282,0.001168,0.90625,3.49E-08,0.90625,0.572651146,0.90625,0,0,0,0.90625,0.572484,0.001278,0.001334
0.9375,0.00E+00,0.9375,0.110532561,0.9375,0,0,0,0.9375,0.111172,0.000906,0.000824,0.9375,0,0.9375,0.255897416,0.9375,0,0,0,0.9375,0.25599,0.001246,0.001248,0.9375,2.29E-09,0.9375,0.609045167,0.9375,0,0,0,0.9375,0.609546,0.001348,0.00134
0.96875,0.00E+00,0.96875,0.116980468,0.96875,0,0,0,0.96875,0.117004,0.000882,0.00086,0.96875,0,0.96875,0.268383822,0.96875,0,0,0,0.96875,0.267404,0.001262,0.00122,0.96875,1.73E-10,0.96875,0.627758083,0.96875,0,0,0,0.96875,0.628692,0.001262,0.00127
1,0.00E+00,1,0.116980938,1,0,0,0,1,0.116816,0.000858,0.00086,1,0,1,0.268384371,1,0,0,0,1,0.26768,0.001212,0.001246,1,2.54E-11,1,0.627758249,1,0,0,0,1,0.62809,0.001352,0.001278
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> graphics/results/fig_5dB.csv <==
x1,y1,x2,y2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,x6,y6,x7,y7,cl7,ch7,x8,y8,cl8,ch8,x9,y9,x10,y10,x11,y11,cl11,ch11,x12,y12,cl12,ch12
0,1.46E-02,0,2.26E-03,0,1.40E-02,0.000338,0.000338,0,1.86E-03,0.00012,0.000118,0,1.09E-01,0,0.080512427,0,1.08E-01,0.000802,0.000874,0,7.77E-02,7.84E-04,7.38E-04,0,0.498108586,0,0.445977685,0,5.40E-01,1.48E-03,1.43E-03,0,4.46E-01,0.00138,0.00145
0.03125,1.56E-02,0.03125,3.30E-03,0.03125,1.51E-02,0.000344,0.000338,0.03125,2.81E-03,0.000154,0.000158,0.03125,1.22E-01,0.03125,0.094169779,0.03125,1.22E-01,0.000902,0.000962,0.03125,9.16E-02,8.38E-04,7.72E-04,0.03125,0.518640664,0.03125,0.468685172,0.03125,5.63E-01,1.52E-03,1.27E-03,0.03125,4.69E-01,0.001384,0.001388
0.0625,1.72E-02,0.0625,5.94E-03,0.0625,1.69E-02,0.000332,0.000356,0.0625,5.22E-03,0.000202,0.000198,0.0625,1.47E-01,0.0625,0.122088116,0.0625,1.50E-01,0.001038,0.001008,0.0625,1.21E-01,0.000926,0.000942,0.0625,0.554129778,0.0625,0.511161266,0.0625,5.99E-01,1.45E-03,1.33E-03,0.0625,5.11E-01,0.00132,0.001444
0.09375,2.04E-02,0.09375,1.16E-02,0.09375,2.15E-02,3.70E-04,4.28E-04,0.09375,1.08E-02,0.000296,0.000274,0.09375,1.86E-01,0.09375,0.166868075,0.09375,1.93E-01,0.001072,0.001096,0.09375,1.67E-01,0.00103,0.001024,0.09375,0.603783062,0.09375,0.571717126,0.09375,6.50E-01,0.001378,0.001324,0.09375,5.71E-01,0.001306,0.001374
0.125,2.78E-02,0.125,2.21E-02,0.125,3.05E-02,4.72E-04,4.82E-04,0.125,2.19E-02,3.94E-04,3.86E-04,0.125,2.43E-01,0.125,0.230840106,0.125,2.56E-01,1.21E-03,1.21E-03,0.125,2.35E-01,1.18E-03,1.22E-03,0.125,0.666679092,0.125,0.646650397,0.125,7.09E-01,1.29E-03,1.32E-03,0.125,6.42E-01,1.27E-03,1.34E-03
0.15625,4.29E-02,0.15625,4.00E-02,0.15625,4.75E-02,5.98E-04,5.76E-04,0.15625,0.040912,0.000562,0.00053,0.15625,3.22E-01,0.15625,0.315511328,0.15625,3.39E-01,0.001284,0.001304,0.15625,3.23E-01,0.001276,0.00137,0.15625,0.739652619,0.15625,0.729528456,0.15625,7.71E-01,0.001112,0.001248,0.15625,7.20E-01,0.001196,0.001328
0.1875,6.89E-02,0.1875,0.067762444,0.1875,0.076146,7.16E-04,7.04E-04,0.1875,0.071634,0.000688,0.000652,0.1875,0.422563647,0.1875,0.420007849,0.1875,0.44019,0.001422,0.00135,0.1875,0.428282,0.0014,0.001452,0.1875,0.81537759,0.1875,0.811375992,0.1875,0.831556,0.000988,0.00104,0.1875,0.794278,0.001142,0.001184
0.21875,1.07E-01,0.21875,0.106736012,0.21875,0.116382,0.000876,0.000948,0.21875,0.113366,0.000842,0.00081,0.21875,5.40E-01,0.21875,0.539073695,0.21875,0.553294,0.001374,0.001324,0.21875,0.545552,0.001384,0.001396,0.21875,0.883839157,0.21875,8.83E-01,0.21875,0.885584,0.00085,0.000886,0.21875,8.60E-01,9.36E-04,1.09E-03
0.25,1.56E-01,0.25,0.155435758,0.25,0.16595,0.000994,0.001086,0.25,0.164046,0.000988,0.000954,0.25,6.62E-01,0.25,0.66197436,0.25,6.66E-01,1.29E-03,1.20E-03,0.25,0.66139,0.001226,0.001346,0.25,0.936647022,0.25,0.936391915,0.25,0.92837,0.00072,0.000736,0.25,0.912818,7.06E-04,7.82E-04
0.28125,2.07E-01,0.28125,0.207189223,0.28125,0.215524,0.001178,0.00117,0.28125,0.214596,0.001092,0.00108,0.28125,0.773666732,0.28125,0.773643009,0.28125,0.767494,1.11E-03,1.10E-03,0.28125,0.76512,0.001178,0.00119,0.28125,0.970768523,0.28125,0.970731019,0.28125,0.959048,5.50E-04,5.14E-04,0.28125,0.950492,5.50E-04,5.76E-04
0.3125,2.50E-01,0.3125,0.249533015,0.3125,0.25157,0.001196,0.001348,0.3125,0.251128,1.16E-03,1.18E-03,0.3125,0.858223098,0.3125,0.858220856,0.3125,0.844618,0.001074,0.000962,0.3125,0.843494,9.22E-04,9.54E-04,0.3125,0.988875638,0.3125,0.988872056,0.3125,0.978804,0.000368,0.0004,0.3125,0.974674,4.26E-04,4.02E-04
0.34375,2.68E-01,0.34375,0.267547332,0.34375,0.261246,0.001204,0.001218,0.34375,0.26103,0.0012,0.001304,0.34375,0.903089315,0.34375,0.903089186,0.34375,0.887094,0.000972,0.000838,0.34375,0.886584,0.000868,0.000868,0.34375,0.996551113,0.34375,0.996550904,0.34375,0.99048,0.000284,0.000252,0.34375,0.98869,0.000292,0.000284
0.375,2.51E-01,0.375,0.251459655,0.375,0.24281,1.23E-03,1.19E-03,0.375,0.242716,0.001174,0.001226,0.375,0.900719178,0.375,0.900719174,0.375,0.885994,8.90E-04,9.44E-04,0.375,0.885796,0.000878,0.000866,0.375,0.99887602,0.375,0.998876013,0.375,0.995868,0.000178,0.000182,0.375,0.995212,0.00021,0.000184
0.40625,2.04E-01,0.40625,0.204091876,0.40625,0.194364,0.00116,0.001038,0.40625,0.194334,0.0011,0.00103,0.40625,0.848139529,0.40625,0.848139528,0.40625,0.835782,0.000972,0.000976,0.40625,0.835716,0.001036,0.001024,0.40625,0.998472857,0.40625,0.998472857,0.40625,0.996838,0.000176,0.000148,0.40625,0.996604,0.000162,0.000162
0.4375,1.41E-01,0.4375,0.141133439,0.4375,0.136044,9.58E-04,9.74E-04,0.4375,0.136038,0.001026,0.000918,0.4375,0.747209365,0.4375,0.747209365,0.4375,0.73875,0.001192,0.00121,0.4375,0.738728,0.0012,0.001208,0.4375,0.994942306,0.4375,0.994942306,0.4375,0.992804,0.000246,0.000226,0.4375,0.992716,0.000244,0.000218
0.46875,8.22E-02,0.46875,0.082238256,0.46875,0.08124,0.000758,0.000722,0.46875,0.08124,0.00077,0.000734,0.46875,0.607725101,0.46875,0.607725101,0.46875,0.60345,0.001366,0.001336,0.46875,0.603446,0.001318,0.001318,0.46875,0.984454019,0.46875,0.984454021,0.46875,0.980452,0.000396,0.00036,0.46875,0.980456,0.000438,0.00038
0.5,4.01E-02,0.5,0.040052798,0.5,0.041732,5.88E-04,5.34E-04,0.5,0.041736,5.42E-04,5.38E-04,0.5,0.449666342,0.5,0.449666344,0.5,0.450188,0.001288,0.001384,0.5,0.450194,0.00135,0.001368,0.5,0.959297218,0.5,0.959297278,0.5,0.952878,0.000544,0.000554,0.5,0.95298,0.000584,0.00057
0.53125,1.62E-02,0.53125,1.62E-02,0.53125,0.01805,3.38E-04,3.46E-04,0.53125,0.018074,3.70E-04,3.42E-04,0.53125,0.298869751,0.53125,0.298869791,0.53125,0.302092,0.001208,0.00134,0.53125,0.30216,0.001328,0.00124,0.53125,0.909067229,0.53125,0.909068258,0.53125,0.902158,0.00079,0.00081,0.53125,0.90255,0.00084,0.000834
0.5625,5.45E-03,0.5625,5.45E-03,0.5625,6.41E-03,2.36E-04,2.24E-04,0.5625,0.00649,2.34E-04,2.32E-04,0.5625,0.176878392,0.5625,0.17687894,0.5625,0.180572,0.001018,0.001008,0.5625,0.180804,0.001032,0.001078,0.5625,0.825150784,0.5625,0.825162492,0.5625,0.820406,0.001106,0.001006,0.5625,0.821576,0.001054,0.00098
0.59375,1.52E-03,0.59375,1.52E-03,0.59375,1.91E-03,1.14E-04,1.20E-04,0.59375,0.002126,1.32E-04,1.36E-04,0.59375,0.092789179,0.59375,0.092794372,0.59375,0.094764,8.18E-04,7.96E-04,0.59375,0.095298,0.000858,0.000756,0.59375,0.70702674,0.59375,0.707118159,0.59375,0.70763,0.00136,0.00121,0.59375,0.710578,0.001272,0.00126
0.625,3.51E-04,0.625,3.53E-04,0.625,0.000404,5.20E-05,5.60E-05,0.625,0.000894,8.20E-05,8.20E-05,0.625,4.31E-02,0.625,0.043130216,0.625,0.043276,5.44E-04,5.80E-04,0.625,0.044616,0.000546,0.000544,0.625,0.565540203,0.625,0.566049616,0.625,0.571904,0.001508,0.001348,0.625,0.578444,0.001428,0.001342
0.65625,6.72E-05,0.65625,8.33E-05,0.65625,8.40E-05,2.40E-05,2.40E-05,0.65625,0.001156,8.40E-05,8.80E-05,0.65625,1.77E-02,0.65625,0.017909992,0.65625,1.71E-02,3.50E-04,3.60E-04,0.65625,0.02006,0.000374,0.000374,0.65625,0.419572395,0.65625,0.421680128,0.65625,0.429776,0.00149,0.001376,0.65625,0.443056,0.0014,0.00138
0.6875,1.06E-05,0.6875,9.97E-05,0.6875,1.20E-05,8.00E-06,1.00E-05,0.6875,0.002268,0.00013,0.000122,0.6875,6.46E-03,0.6875,0.007185984,0.6875,5.82E-03,2.02E-04,2.04E-04,0.6875,0.011946,0.000306,0.000292,0.6875,0.288083403,0.6875,0.294815993,0.6875,0.29714,0.00133,0.001338,0.6875,0.321732,0.001254,0.001278
0.71875,1.34E-06,0.71875,0.000382054,0.71875,0,0,0,0.71875,0.00435,0.000178,0.000188,0.71875,2.08E-03,0.71875,0.004407704,0.71875,0.001668,0.000112,0.000112,0.71875,0.012946,0.00032,0.000302,0.71875,0.183183793,0.71875,0.200413236,0.71875,0.189516,0.00105,0.001098,0.71875,0.23069,0.001174,0.001166
0.75,1.35E-07,0.75,0.001284448,0.75,0,0,0,0.75,0.007412,0.000232,0.000258,0.75,5.86E-04,0.75,0.006733624,0.75,0.000406,5.40E-05,5.60E-05,0.75,0.019268,0.000358,0.00036,0.75,0.108046826,0.75,0.144595456,0.75,0.109996,8.56E-04,8.96E-04,0.75,0.174896,0.001092,0.001096
0.78125,1.01E-08,0.78125,0.003493012,0.78125,0,0,0,0.78125,0.01141,0.000312,0.000274,0.78125,1.42E-04,0.78125,0.013766468,0.78125,7.20E-05,2.40E-05,2.40E-05,0.78125,0.029504,0.00044,0.00046,0.78125,0.05914611,0.78125,0.125372587,0.78125,5.83E-02,6.50E-04,6.70E-04,0.78125,0.153048,0.001068,0.000998
0.8125,5.29E-10,0.8125,0.007794677,0.8125,0,0,0,0.8125,0.01653,0.000334,0.000332,0.8125,2.86E-05,0.8125,0.025797784,0.8125,6.00E-06,6.00E-06,8.00E-06,0.8125,0.041714,0.000526,0.000538,0.8125,3.00E-02,0.8125,0.135129963,0.8125,2.82E-02,4.60E-04,4.84E-04,0.8125,0.157498,0.001062,0.00102
0.84375,1.75E-11,0.84375,0.014490065,0.84375,0,0,0,0.84375,0.02221,0.000404,0.000422,0.84375,4.60E-06,0.84375,0.042195261,0.84375,2.00E-06,2.00E-06,4.00E-06,0.84375,0.055068,0.00062,0.000606,0.84375,1.40E-02,0.84375,0.163353141,0.84375,1.27E-02,3.08E-04,3.22E-04,0.84375,0.179388,0.001018,0.001014
0.875,3.26E-13,0.875,0.022751306,0.875,0,0,0,0.875,0.027258,0.000462,0.000438,0.875,5.60E-07,0.875,0.060556111,0.875,0,0,0,0.875,0.068716,0.000732,0.000704,0.875,5.98E-03,0.875,0.198977547,0.875,0.005266,0.000184,0.000198,0.875,0.20874,0.00102,0.001072
0.90625,3.22E-15,0.90625,0.030631576,0.90625,0,0,0,0.90625,0.032732,0.000476,0.000514,0.90625,5.12E-08,0.90625,0.077172742,0.90625,0,0,0,0.90625,0.080406,0.0008,0.000768,0.90625,2.36E-03,0.90625,0.232312512,0.90625,0.002034,0.00012,0.00013,0.90625,0.236336,0.001144,0.001142
0.9375,0.00E+00,0.9375,0.036136902,0.9375,0,0,0,0.9375,0.03641,0.0005,0.00051,0.9375,3.89E-09,0.9375,0.088740489,0.9375,0,0,0,0.9375,0.089312,0.00082,0.000804,0.9375,9.04E-04,0.9375,0.256569935,0.9375,0.000786,7.00E-05,9.00E-05,0.9375,0.258004,0.001164,0.001238
0.96875,0.00E+00,0.96875,0.038577334,0.96875,0,0,0,0.96875,0.038438,0.000538,0.000528,0.96875,3.40E-10,0.96875,0.094094882,0.96875,0,0,0,0.96875,0.093432,0.000838,0.000826,0.96875,3.84E-04,0.96875,0.268665015,0.96875,0.000304,4.60E-05,5.40E-05,0.96875,0.269414,0.00118,0.001184
1,0.00E+00,1,0.038577595,1,0,0,0,1,0.03872,0.000544,0.00055,1,5.54E-11,1,0.09409531,1,0,0,0,1,0.093532,0.000834,0.000782,1,2.17E-04,1,0.268543493,1,0.000172,3.40E-05,3.80E-05,1,0.269262,0.001188,0.001192


==> graphics/results/fig_robust.csv <==
x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10,x11,y11,x12,y12,x13,y13,x14,y14
-10,0.4375,-10,0.4375,-10,0.4375,-10,0.4375,-10,0.40625,-10,0.375,-10,0.3125,-10,0.46875,-10,0.46875,-10,0.46875,-10,0.4375,-10,0.4375,-10,0.40625,-10,0.375
-7.916666667,0.46875,-7.916666667,0.46875,-7.916666667,0.4375,-7.916666667,0.4375,-7.916666667,0.40625,-7.916666667,0.34375,-7.916666667,0.3125,-7.916666667,0.46875,-7.916666667,0.46875,-7.916666667,0.46875,-7.916666667,0.4375,-7.916666667,0.4375,-7.916666667,0.40625,-7.916666667,0.34375
-5.833333333,0.46875,-5.833333333,0.46875,-5.833333333,0.4375,-5.833333333,0.40625,-5.833333333,0.375,-5.833333333,0.34375,-5.833333333,0.28125,-5.833333333,0.46875,-5.833333333,0.46875,-5.833333333,0.46875,-5.833333333,0.4375,-5.833333333,0.40625,-5.833333333,0.375,-5.833333333,0.3125
-3.75,0.46875,-3.75,0.46875,-3.75,0.4375,-3.75,0.40625,-3.75,0.375,-3.75,0.3125,-3.75,0.25,-3.75,0.46875,-3.75,0.46875,-3.75,0.46875,-3.75,0.4375,-3.75,0.40625,-3.75,0.375,-3.75,0.28125
-1.666666667,0.46875,-1.666666667,0.46875,-1.666666667,0.4375,-1.666666667,0.40625,-1.666666667,0.375,-1.666666667,0.3125,-1.666666667,0.1875,-1.666666667,0.46875,-1.666666667,0.46875,-1.666666667,0.46875,-1.666666667,0.4375,-1.666666667,0.40625,-1.666666667,0.34375,-1.666666667,0.21875
0.416666667,0.78125,0.416666667,0.65625,0.416666667,0.5625,0.416666667,0.46875,0.416666667,0.40625,0.416666667,0.3125,0.416666667,0.125,0.416666667,0.75,0.416666667,0.625,0.416666667,0.53125,0.416666667,0.46875,0.416666667,0.40625,0.416666667,0.3125,0.416666667,0.125
2.5,0.8125,2.5,0.6875,2.5,0.59375,2.5,0.5,2.5,0.40625,2.5,0.28125,2.5,0,2.5,0.8125,2.5,0.65625,2.5,0.5625,2.5,0.46875,2.5,0.40625,2.5,0.28125,2.5,0
4.583333333,0.84375,4.583333333,0.71875,4.583333333,0.59375,4.583333333,0.5,4.583333333,0.375,4.583333333,0.21875,4.583333333,1,4.583333333,0.875,4.583333333,0.6875,4.583333333,0.5625,4.583333333,0.5,4.583333333,0.375,4.583333333,0.21875,4.583333333,1
6.666666667,1,6.666666667,0.75,6.666666667,0.625,6.666666667,0.5,6.666666667,0.34375,6.666666667,1,6.666666667,1,6.666666667,1,6.666666667,0.71875,6.666666667,0.59375,6.666666667,0.5,6.666666667,0.375,6.666666667,1,6.666666667,1
8.75,1,8.75,0.78125,8.75,0.625,8.75,0.5,8.75,1,8.75,1,8.75,1,8.75,1,8.75,0.78125,8.75,0.625,8.75,0.5,8.75,1,8.75,1,8.75,1
10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1,10.83333333,1
12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1,12.91666667,1
15,1,15,1,15,1,15,1,15,1,15,1,15,1,15,1,15,1,15,1,15,1,15,1,15,1,15,1

